Computing the Dirichlet-Multinomial Log-Likelihood Function

Dirichlet-multinomial (DMN) distribution is commonly used to model over-dispersion in count data. Precise and fast numerical computation of the DMN log-likelihood function is important for performing statistical inference using this distribution, and remains a challenge. To address this, we use mathematical properties of the gamma function to derive a closed form expression for the DMN log-likelihood function. Compared to existing methods, calculation of the closed form has a lower computational complexity, hence is much faster without comprimising computational accuracy.

==> info12.txt <==
Corresponding Author: Robin ALLESIARDO
Author 1: 
Surname: ALLESIARDO
First Name: Robin
Author 2: 
Surname: FERAUD
First Name: Rapha�l
Author 3: 
Surname: BOUNEFFOUF
First Name: Djallel



Affiliation Robin ALLESIARDO
TAO-INRIA,CNRS, University of Paris-Sud 91405 Orsay, France
Orange LAbs, 2 av. Pierre Marzin, 22300 Lannion, France

Affiliation Raphael FERAUD
Orange LAbs, 2 av. Pierre Marzin, 22300 Lannion, France

Affiliation Djallel BOUNEFFOUF 
Orange LAbs, 2 av. Pierre Marzin, 22300 Lannion, France

robin.allesiardo@orange.com
raphael.feraud@orange.com
djalel.bouneffouf@orange.com
